$Q$ Can Play That Game: Online Fitted $Q$-Iteration for Continuous-Action Zero-Sum Markov Games with Convex-Concave Function Approximation

Zero-sum Markov games arise in a wide variety of sequential decision-making problems such as adversarial learning and planning against modeled uncertainties. However, prior work on finite-sample guarantees on the learned state-action value function ($Q$-function) for zero-sum Markov games is largely restricted to finite-action settings, or to continuous-action games in which agents have linear dynamics and quadratic rewards (i.e. linear-quadratic, or LQ, games). A central challenge in extending such guarantees to more general continuous-action zero-sum Markov games is that the associated Bellman operator involves a minimax problem that need not admit a tractable saddle-point solution. To this end, we first introduce a class of neural network function approximators for the $Q$-function that is convex-concave in the players' actions, which guarantees that this minimax problem admits a pure-strategy saddle point. We then study an online variant of fitted $Q$-iteration employing this function class and establish, to the best of our knowledge, the first finite-sample guarantees for non-LQ zero-sum Markov games with continuous states and actions. Our code can be found at https://github.com/CLeARoboticsLab/QCanPlayThatGame.

==> sections/figures/ns100_new.csv <==
"Step","gamma: 0.95 - q/td_loss","gamma: 0.95 - q/td_loss__MIN","gamma: 0.95 - q/td_loss__MAX"
"0","0.08151061160328583","0.04402341455912012","0.13341529129645097"
"1","0.06946567441204474","0.021835308596344874","0.1560714445141866"
"2","0.06856613100159785","0.034147747345379606","0.09479458304597425"
"3","0.0661766748382979","0.030560390709682708","0.1466025985073239"
"4","0.05522213215734114","0.018711477153096383","0.09195542539359573"
"5","0.057512931646099344","0.013430142986357078","0.09379255501478041"
"6","0.04394129185446481","0.013117749976169622","0.07015167388306613"
"7","0.04156437172226933","0.013471125008743274","0.1095447940384116"
"8","0.04206837412450263","0.008514310299384239","0.06753743823329143"
"9","0.04182819943934167","0.007991199614847691","0.07894962762672866"
"10","0.035854556231780854","0.0020393456411043","0.09168423665119359"
"11","0.034109393991445046","0.006351522910581098","0.07845586528067176"
"12","0.027590433092544296","0.0050550446052242196","0.06304152144634512"
"13","0.028624825465628945","0.00020694370287176796","0.07855883723617749"
"14","0.0284342642871864","0.0007444386922496405","0.06317887125824115"
"15","0.03034863322207789","0.006545187816799525","0.05834463081515875"
"16","0.03158794785480901","0.0007438967035861362","0.07394379578050814"
"17","0.03052622639473257","0.006315039873712811","0.08402623112411804"
"18","0.02732018772526067","0.00019359449742331288","0.06707756537632487"
"19","0.027775866706010864","0.00020132217085266164","0.05290678870488288"
"20","0.027792492495574538","0.006106575070611091","0.05174693161027766"
"21","0.029009762038787867","0.0007826592441137162","0.07416617643610512"
"22","0.02328930939141949","0.00019604535528042059","0.05140827497737079"
"23","0.020122313467833837","0.00019272786212344627","0.04955303706496204"
"24","0.019239150742662376","0.00019437320705321926","0.04655297169968439"
"25","0.026416307319451875","0.00020600989609360156","0.08049632354541959"
"26","0.02265151716887676","0.00022218922191318178","0.06132062728916231"
"27","0.02468397223316241","0.00018909050191976264","0.05997132340948195"
"28","0.021035141250544103","0.00020031163749272452","0.04316554025508381"
"29","0.021319029730420984","0.00021149816245667996","0.0623616221716944"
"30","0.014759782255514215","0.00019043418258559396","0.04551212677528883"
"31","0.020762203978955774","0.00017012162955272602","0.05016438839716579"
"32","0.017972018489234246","0.00017064232261730362","0.06081206195985953"
"33","0.022141807741129626","0.00018645367678104985","0.06018828314821395"
"34","0.01675934883072713","0.00017298065623393353","0.06079119896087086"
"35","0.02018235167325059","0.00022089808693209547","0.04616538489671971"
"36","0.020996961948969314","0.0001885757033364105","0.08636639992253298"
"37","0.020367590012704814","0.00017383153077840896","0.061320106181458424"
"38","0.022812297886462007","0.0001974428194097674","0.0610086427621016"
"39","0.017703221033774023","0.00018495651202801","0.03723979265665644"
"40","0.02248640716454392","0.00018707512060168064","0.05800260653385561"
"41","0.019601226397196612","0.00018592731388843994","0.03539928628595347"
"42","0.01959706686981506","0.0002120477528936077","0.053505876685784395"
"43","0.01771917144996825","0.00017179269398811511","0.04276679916242324"
"44","0.019642755772369243","0.00017808581421054464","0.04133420430353367"
"45","0.016690576822968158","0.00020130141039920697","0.04113656773682018"
"46","0.020428677002354904","0.0001894304684250298","0.05900465961828"
"47","0.021917643063257195","0.00018377648562954853","0.05445780952717012"
"48","0.015922814866710763","0.00020232539391044872","0.040648366655851635"
"49","0.019491433900595174","0.00019275423306808797","0.06080183152852721"
"50","0.015802662490393235","0.00020180967931936314","0.04895231290130719"
"51","0.022416481290236483","0.0001798068272445034","0.0609649745795642"
"52","0.01571772364228951","0.00019511465614410254","0.04241520942975456"
"53","0.015776235703249843","0.00018330198901786007","0.04121313957745152"
"54","0.016235902600927752","0.00019477603646484776","0.04948430602266276"
"55","0.01744591799384511","0.00018548671882234337","0.042841305083357664"
"56","0.014064923676977939","0.00018310297870080503","0.043280350278674315"
"57","0.0166655828974701","0.00016242523101936263","0.04311174787894992"
"58","0.01759033129496803","0.00018393559876033947","0.048171591368942356"
"59","0.015256124317452515","0.00020662616990748805","0.04994891902470735"
"60","0.01883217300511992","0.00019262943329645494","0.0518861909660954"
"61","0.016476767102658448","0.0001828099589413595","0.04001157251139843"
"62","0.01390780872550087","0.0001953189897699481","0.037380236366411315"
"63","0.02118128610856999","0.00018811287011310753","0.046888610984311206"
"64","0.016364906117534654","0.00019118671211395936","0.05015418259086801"
"65","0.013343860637233612","0.00019615083201264983","0.048384291676663936"
"66","0.015002643553012854","0.00020530790315981755","0.03775609693188935"
"67","0.0187180473975","0.0001934738122653595","0.05562512431512665"
"68","0.018512967863749778","0.00018536559065736522","0.04843028558694268"
"69","0.01541923938294094","0.00019333431330626657","0.05528545350485432"
"70","0.017001337355093446","0.00018917707576701162","0.04953258841446704"
"71","0.018074152896253005","0.0002012723439658366","0.043472428188953395"
"72","0.01697347460730033","0.00020473865886080474","0.042665975521735115"
"73","0.016607554628928548","0.00019065565527188257","0.0698513635630068"
"74","0.014727401624118836","0.00017616217084372998","0.0473342838409305"
"75","0.012757201612562951","0.00019921147130388776","0.030909891660665316"
"76","0.015461913887992049","0.00020493272887279156","0.068084078573396"
"77","0.018535431689688416","0.00020377346299000316","0.061376556628799976"
"78","0.015120684440353315","0.00017508394852756983","0.03729012963393947"
"79","0.016736911443840534","0.00019364123667452388","0.04887130679040916"
"80","0.015554908706456205","0.00017971069883389478","0.04452843043324088"
"81","0.018171741022895378","0.00020288839086298708","0.06752321850782876"
"82","0.013225489946718298","0.00019484036266610404","0.039919952646084035"
"83","0.014454966234414498","0.00020185378184370834","0.04267663908417323"
"84","0.014392289249846304","0.00019077547466163987","0.035012494721653256"
"85","0.01295774761848521","0.00018643521068863796","0.04642378966128729"
"86","0.014727503565284145","0.0002008881592378577","0.045392974172502626"
"87","0.015509901460191988","0.00019918797942489422","0.078479575385748"
"88","0.01141056236453761","0.00018964160532712853","0.036995837653777494"
"89","0.012904073448150541","0.00019305564155677816","0.049429997938842424"
"90","0.014866083703465833","0.0002045099038773937","0.04066846585896403"
"91","0.016424854993347365","0.0001902074525988145","0.0558138731671816"
"92","0.010653994207064688","0.00018939122275596189","0.03145060994638975"
"93","0.015163391665864698","0.000170398561809767","0.038342135296917414"
"94","0.013114296223059676","0.0002016131532334264","0.031550674894298664"
"95","0.01168103077788553","0.0001703479821921178","0.03521619885508912"
"96","0.012019463028684129","0.00018930483427098875","0.03217169689758135"
"97","0.012997470999803473","0.00019492463548978096","0.04475853388790282"
"98","0.014682964513575624","0.00019994844641054086","0.05446248611928645"
"99","0.01167196293864891","0.00019434064387960603","0.04895593429050844"
"100","0.012992136752107262","0.00019513882568169817","0.048422321437576805"
"101","0.01567367698821668","0.00021501913597678855","0.0628979717622768"
"102","0.010109608527002226","0.00019425701853521693","0.03691111305565852"
"103","0.014396140091962956","0.0001958359724811353","0.0378331435392718"
"104","0.01121616859142919","0.00018445539818759011","0.042037231071592324"
"105","0.013783524844501464","0.00020387427991982963","0.03347261237803507"
"106","0.014233819160628682","0.00018525960554915732","0.04497542226073985"
"107","0.011080745109851173","0.000183668386105601","0.05784198523503524"
"108","0.010470550804138886","0.00018310080626363298","0.04256252458456066"
"109","0.010015242315366641","0.00018385895190966154","0.03321999463982086"
"110","0.014352204289895467","0.00018841672709910958","0.06067688228645067"
"111","0.015267782515963701","0.00020287859848299196","0.043311781587151474"
"112","0.010894107222829246","0.00019943036803217348","0.03068914946867025"
"113","0.010799609974955268","0.00018748466414128577","0.03181227538798325"
"114","0.011236537848444604","0.00018664892682908424","0.03278492231460979"
"115","0.011392396961463791","0.0001859658844425084","0.03752958430735229"
"116","0.009089574396837987","0.00018328787219872126","0.024703239673024065"
"117","0.012090446885826384","0.00019672926222477903","0.03732200033926321"
"118","0.010920177293009686","0.00017785336538955014","0.036816669676448054"
"119","0.010261013176945747","0.00021620597714831777","0.03211787898459993"
"120","0.011754144778103133","0.0001935328379682309","0.044389873287193585"
"121","0.010749999667778839","0.000185246668889695","0.030614825928694755"
"122","0.010199776778873801","0.00019339407430887231","0.030662212223519267"
"123","0.009239630845890539","0.00020100445960678494","0.03058964963404417"
"124","0.012516807119894155","0.0001992869545307646","0.04317643500055606"
"125","0.009357881618950247","0.00018781628141617941","0.025972384962597718"
"126","0.0104070974755418","0.00019897784389087466","0.03332004602024035"
"127","0.01173223644279327","0.00019870905192464168","0.03071739678162611"
"128","0.010739202391001094","0.00019234648876080985","0.03101585272507387"
"129","0.011162126023896907","0.000201442627088242","0.049176688627562616"
"130","0.01239010661105479","0.000173127943923537","0.03823560430221757"
"131","0.010959719840612692","0.00018201198097774534","0.03657403410421516"
"132","0.00898218160096017","0.00020015767216759146","0.033020512954226894"
"133","0.008685206152655235","0.00018631916797679814","0.02478727568731589"
"134","0.012050842528035047","0.00019921083954361379","0.04327642576269208"
"135","0.010932874216622063","0.00019305643673618033","0.0384893536463444"
"136","0.009601489693544355","0.0001834814381925524","0.028585750171486107"
"137","0.00964108999770486","0.00020462245686798534","0.024802119711739117"
"138","0.01235857493446912","0.00020872520783423015","0.05644559496940439"
"139","0.009589886953586313","0.0001948654345196833","0.03690513575882887"
"140","0.00774381533746449","0.00020116083872861407","0.038365722995662876"
"141","0.011834982381471982","0.00020583463019482423","0.04297926373214677"
"142","0.00991073426168582","0.00018987632859052982","0.04438789771663751"
"143","0.01077065172845596","0.0001884808009669331","0.05007342508639688"
"144","0.01211687477400469","0.00020069816450304275","0.03690780323919281"
"145","0.008263149564998875","0.00019871767747995725","0.03115374998482885"
"146","0.01032484287347571","0.0002011267508908905","0.030889081846156494"
"147","0.008149787134096167","0.00019295884042722235","0.024343613680871363"
"148","0.010305522459708633","0.00019445016591127423","0.039174286282226606"
"149","0.009930417652955218","0.00021323276672587752","0.03099387648355404"
"150","0.007994991222343501","0.00017164372340220605","0.03732354936024625"
"151","0.011728803526999348","0.00018859078927312327","0.0491903016133267"
"152","0.0135940495188373","0.00017435779240213085","0.04811749766181556"
"153","0.00973461764465237","0.00017864510371698835","0.03751963235858993"
"154","0.007241372296742141","0.00020965831259151728","0.042552131651653065"
"155","0.011208834250864448","0.00019928032728254292","0.03126276325169063"
"156","0.011111379943446704","0.00021041357550210548","0.045875355218038136"
"157","0.010611072784577952","0.00020888277641236858","0.03709632239379562"
"158","0.008512403528345747","0.0001902307133343626","0.0430275257676952"
"159","0.010409269286163135","0.00019562156798997836","0.032634696165873674"
"160","0.011508277483090627","0.00019367035897981311","0.045581150963534434"
"161","0.010873259726298457","0.0001747622150484154","0.049227999719713145"
"162","0.009081325854050233","0.00020265911109350034","0.02533067093424911"
"163","0.011197903019945705","0.00019296686953302567","0.04881665072138614"
"164","0.0072102639425350975","0.00018263561205689795","0.018815155481522187"
"165","0.00900795156962081","0.00016717937341174192","0.035595471055161025"
"166","0.009534694739592356","0.00019057317405475938","0.048725453276543415"
"167","0.010126285357707291","0.00021014961341690296","0.03735971553514622"
"168","0.011833030518485405","0.00019619538770700406","0.03655349494070394"
"169","0.011118364884657266","0.00019776401142702085","0.05394362069503557"
"170","0.009091498712071655","0.00018781339707946623","0.028561491245757065"
"171","0.010533544452245525","0.00018690935651657196","0.04005000524267517"
"172","0.01004863320273744","0.0001923118999662794","0.03711153078435098"
"173","0.0075795552473943515","0.0002016787589510679","0.024601299942585288"
"174","0.010723737870334924","0.00019718524453250414","0.03985670032015735"
"175","0.008862534097938378","0.00018406890922846212","0.042850947243947196"
"176","0.00952254213160994","0.00019360612718873828","0.036921389554286546"
"177","0.010399753247266944","0.00018749877336679915","0.04288434554748941"
"178","0.009998461143986035","0.00020194483236972278","0.031697951226442166"
"179","0.009730991456301704","0.00019419082747791302","0.05860867321740065"
"180","0.010994614380005019","0.0001820992357213495","0.03705972266159027"
"181","0.009198519933532687","0.00020057671708806343","0.03818921537371232"
"182","0.008882508536968071","0.00019122427589617178","0.03650815115286512"
"183","0.00579528411147103","0.00017544836561974545","0.030915101583334277"
"184","0.009869470777994712","0.00019870268765961828","0.03937818548679848"
"185","0.01073589550741505","0.0001878191642880388","0.03652443569689605"
"186","0.008776841757926021","0.00019175236131927049","0.0366602963414179"
"187","0.009094035957985714","0.0001852781955804782","0.025006558950367117"
"188","0.010440147041446295","0.00018544431421196523","0.0433791723313448"
"189","0.006620420904156923","0.0002102389255199507","0.019007324908235663"
"190","0.008883901398787036","0.00018958229030638545","0.035322938052096665"
"191","0.009274037387381315","0.00019003580333893549","0.030885424819255203"
"192","0.010063003553841429","0.00021036355567579743","0.031239537654401822"
"193","0.010061429970944395","0.00021082010723971482","0.03931512676809382"
"194","0.010358143653607368","0.000216808433022434","0.0387730830322876"
"195","0.008583412569989552","0.00019354221233167427","0.04309666936959152"
"196","0.00896430445307109","0.00018139722871894054","0.03716951560774994"
"197","0.006560433363752514","0.00019490680689133116","0.03146238326886744"
"198","0.007753327147398523","0.00019312098153113176","0.060540220923132645"
"199","0.008825115636361729","0.00019190856617143032","0.031362316785210974"

==> sections/figures/ns200_new.csv <==
"Step","gamma: 0.95 - q/td_loss","gamma: 0.95 - q/td_loss__MIN","gamma: 0.95 - q/td_loss__MAX"
"0","0.08245118414881246","0.045662436016450494","0.1253101973652931"
"1","0.07429110377939023","0.02893857227911727","0.15118303719966486"
"2","0.06634864217903091","0.04064359314674897","0.1280715690804559"
"3","0.06340840019415542","0.02479146742618759","0.14897442250544096"
"4","0.05972836904245064","0.01222968302969208","0.13221675520119977"
"5","0.05508311435445633","0.0017015068124113114","0.08759667365811781"
"6","0.047065963904127484","0.0031396289271940865","0.10965510593937035"
"7","0.043600600547575766","0.0031324718899456185","0.08794313517622428"
"8","0.0406011999954659","0.00019520177631444482","0.08663856488568125"
"9","0.043613545349896844","0.000185445616076587","0.07202105801293796"
"10","0.036213612035199384","0.00019463982889774193","0.06213036659503276"
"11","0.035903667156549024","0.000213798122992549","0.0739888098034587"
"12","0.0327520040647403","0.00020184888628403043","0.06712910313585986"
"13","0.030065687268635434","0.00018615073982534953","0.06762453674182602"
"14","0.03305393484704848","0.00021418219736960614","0.05651087300673883"
"15","0.031281257831746845","0.0002049464788586039","0.07858441321601588"
"16","0.028768324555496987","0.00019903668216562445","0.05774151306757525"
"17","0.03031717305784678","0.0002117255982014804","0.07694011014976382"
"18","0.026750240770275907","0.0002047686504367771","0.05585535852383108"
"19","0.02556779728479495","0.00019536345554963287","0.07053804555656673"
"20","0.02744095320529296","0.0001998023849762821","0.07941143400445366"
"21","0.02657968474306858","0.0001849155900672103","0.07041769389287184"
"22","0.02599254154578017","0.0001911466755450127","0.05020760587802412"
"23","0.024017045806987714","0.000191430201544514","0.05072588694271715"
"24","0.02422299333665704","0.00020097903803540875","0.06628878392661153"
"25","0.024130923615316185","0.00019428783197225627","0.049542769543182444"
"26","0.02411878165424199","0.00018686265697044591","0.060775158817418386"
"27","0.020653999161174285","0.0002012506000641146","0.04178472033992531"
"28","0.020413230825215192","0.00021645336902100415","0.037581058563597454"
"29","0.02080941324087133","0.0001871846147313479","0.0481711821895535"
"30","0.01924326041714656","0.00020357415996069038","0.05347028436258005"
"31","0.017816283566561023","0.00018109299589973228","0.03994626761700879"
"32","0.0190713173616035","0.00018871617192813084","0.04942174526791385"
"33","0.019664380651788344","0.00019295353405553934","0.0527035782054142"
"34","0.02035312491420574","0.00020665852439312086","0.057799777149414575"
"35","0.01651461789934393","0.00019494727495020461","0.03597766978925972"
"36","0.01935581514008362","0.0001835535327135441","0.05102421348646937"
"37","0.015543721579049551","0.00019713738604257882","0.055778016369557114"
"38","0.014895535811793986","0.00019528382962276502","0.03306687613080278"
"39","0.016336777672761704","0.00019518333783439948","0.07276495766928488"
"40","0.017419948106601628","0.00019954166963700515","0.04890634264987782"
"41","0.015054853470386745","0.00018153722403562025","0.04571028219895091"
"42","0.01786159346755603","0.00020284008530385968","0.04425666287319017"
"43","0.016182019236513336","0.00018257794978185682","0.05256514611550576"
"44","0.016580250965774285","0.00019633633251388592","0.046822682764304346"
"45","0.01553448963597751","0.00019707424205154392","0.046715823956873966"
"46","0.014733572014648155","0.0001832062371914842","0.03717283368050733"
"47","0.013425863587927439","0.00018812629810762685","0.038625066547830655"
"48","0.014302584180719901","0.0001826369872902264","0.046682015690750325"
"49","0.017357313289032224","0.00019573067869031857","0.034297234078067215"
"50","0.015326565108978504","0.00019551032028556454","0.036303267006765935"
"51","0.015238014370790167","0.00020478023529090764","0.028687977812989457"
"52","0.016575277839601384","0.00019838405619369696","0.033051473595271025"
"53","0.014958214542201429","0.0001957455851338702","0.03496557945219464"
"54","0.013204085352162862","0.00019741178920496132","0.03634640226080774"
"55","0.014947795574834397","0.00019737639110644237","0.039695955354356605"
"56","0.013577309216321753","0.00019632904397343156","0.030556217064277583"
"57","0.014602709471105637","0.00018544359750046952","0.046259882637849366"
"58","0.014468663607541917","0.00018541484455455879","0.03657783921320135"
"59","0.011376846006611322","0.00019381610124636055","0.023640250525910456"
"60","0.011630037764710088","0.00019935892361755224","0.03378467847506421"
"61","0.014209387501562629","0.00019406043563127055","0.03455035713853423"
"62","0.013674721995739561","0.0001899637341575713","0.03210838706584215"
"63","0.014967206363390214","0.0001870904857205679","0.0350106726077298"
"64","0.011192589197428491","0.0001937067769119399","0.032981069723202756"
"65","0.012284308047903716","0.0002011741692794282","0.025754592628658576"
"66","0.014698007284850276","0.00019062758285220993","0.03968784561948711"
"67","0.013560356815268727","0.0002013176941665335","0.032187239662626585"
"68","0.01410340492722103","0.0001907746016254238","0.03391592771184082"
"69","0.013337603522140093","0.0001909635933550936","0.03340920700738837"
"70","0.012218478121084893","0.00020702364908261852","0.032564783492202654"
"71","0.012622716259583897","0.0001955404532978526","0.030230030389483638"
"72","0.01173990341701483","0.00019950444262131883","0.034260637955998485"
"73","0.012826751071784031","0.00019871769638451857","0.036263858464870305"
"74","0.010201635848709253","0.00019476201773687942","0.027943490047230072"
"75","0.013620517605696634","0.00018718441551645915","0.03070710133978784"
"76","0.013513380449412592","0.00018331304122663116","0.033557491709092856"
"77","0.011980201616079489","0.00019648900323514438","0.030219290657007427"
"78","0.01097454788886233","0.00019025903007520315","0.027697232810736702"
"79","0.014522043131942376","0.0001831484486625198","0.0329587533317984"
"80","0.013391421251606106","0.00017438236803287175","0.03670172440917123"
"81","0.012284372267253506","0.00018971428238087048","0.029557630826197567"
"82","0.01336265787496212","0.00019850578841481775","0.034811559459284644"
"83","0.012996875744671493","0.00020113263129152554","0.03501125978695255"
"84","0.011870255292733348","0.00019819710715004245","0.028048622163907952"
"85","0.012034701873041936","0.0001852172065837883","0.027404315845363927"
"86","0.0119066014869713","0.0001951291224488023","0.04691928066303586"
"87","0.013411295836051199","0.00019784960926653351","0.026328063861159944"
"88","0.011969523440060357","0.00019498138294167297","0.030397289421569357"
"89","0.010617027784412054","0.00019412929622806017","0.02792188663801985"
"90","0.013102021424010405","0.00018299394492536373","0.03361934724787258"
"91","0.012004534698038489","0.00019631992687333657","0.03388661166666036"
"92","0.010999668645139642","0.00020394424241674327","0.024997444010958512"
"93","0.013222381329678984","0.00020390412047859314","0.0311226639593233"
"94","0.014511745426114386","0.00018995654537069025","0.04007016153320512"
"95","0.012671362537477068","0.0001890296426727412","0.025037768247466726"
"96","0.011843998864261086","0.0001888381343540592","0.025950573436495747"
"97","0.012237135540729107","0.00020263777033419073","0.028730466149816322"
"98","0.01073928138397386","0.00020219873777045056","0.027645816447480362"
"99","0.011046679987111566","0.000197843191965737","0.02762495660536126"
"100","0.01260211947235471","0.000184926934662457","0.03175091028357146"
"101","0.01280513960725523","0.0001938709071652705","0.030864609522887457"
"102","0.01142095072863948","0.00018534475239541333","0.027436512972030952"
"103","0.013889108407616192","0.0001961157317076859","0.03213476417768824"
"104","0.01228035227749138","0.00018247567971562653","0.0243248624484894"
"105","0.013202523829629493","0.00018211438678503132","0.03393924531749107"
"106","0.009167817799741467","0.00019335534312485587","0.0213585511176652"
"107","0.013786033005121698","0.0001889221402406992","0.031983871253764506"
"108","0.013800583134016844","0.00019686059515761154","0.04316919092529372"
"109","0.012075456675058993","0.0001976051845913597","0.03471587807508448"
"110","0.012174407081306682","0.0002000826288471186","0.027219764195342586"
"111","0.01144352852465695","0.00018772425311906437","0.02788104540744917"
"112","0.013789440596727928","0.00018682901903333915","0.04447763526860769"
"113","0.012549688907758625","0.00019179905418987515","0.037730489956729237"
"114","0.01192180643352737","0.00018374957509926907","0.036300387474754295"
"115","0.012751789314414461","0.000188330181246521","0.03279198063255386"
"116","0.011233209023788333","0.0001824547686811386","0.028098871417742935"
"117","0.010537579827047085","0.00018220248021117536","0.027980448674758445"
"118","0.012159577204152252","0.00019601008555280102","0.033375648769536095"
"119","0.011724538776495763","0.00018790818418784052","0.03100403930622321"
"120","0.011919118824324415","0.00019145453351214147","0.035183594573511306"
"121","0.013001083591845191","0.00019176012250582443","0.034155485595589334"
"122","0.013678904834234803","0.00020021037004232893","0.041615671988310406"
"123","0.0091961063518055","0.00020110591813853957","0.0221588403314794"
"124","0.01217768074485501","0.00018886572170398875","0.027884792114055812"
"125","0.012515088649859996","0.0001873955204979886","0.03774007433829259"
"126","0.013465289216174656","0.00018756004256498292","0.032332684386247285"
"127","0.012822724748136755","0.00020010431764477777","0.03951971254567394"
"128","0.013002512155650504","0.00019908349624338213","0.029569570037000045"
"129","0.010996741872274198","0.00020189944498200053","0.028054696774926537"
"130","0.01414059775277863","0.00019145510548809302","0.039703150753180844"
"131","0.011740400860235914","0.00019515914439603447","0.030571948020744307"
"132","0.011582790411574402","0.00020467693042496417","0.03262298002140989"
"133","0.012814448267091211","0.00018339294113296485","0.03448853727357828"
"134","0.01218833800394736","0.0001791065404021752","0.028781530974475764"
"135","0.013636700783326452","0.0001862833128539459","0.03358589634730472"
"136","0.011645008329574973","0.0001817972755878762","0.03769291517800953"
"137","0.011629586065663038","0.00018420926241502502","0.037683901212540255"
"138","0.011167566825196302","0.0001954453162528173","0.03373308767162623"
"139","0.010460728737246244","0.0001913401115984318","0.030606244328580848"
"140","0.010891963783533324","0.00020550198825969337","0.022150789161227306"
"141","0.01273503305834538","0.00019374381643431633","0.02589531221077055"
"142","0.008642501619345443","0.00018941706680572598","0.018972055013501684"
"143","0.011357884580266004","0.00019361224091543893","0.025026863384622917"
"144","0.011818023191322479","0.00018656414428748686","0.03686352617009131"
"145","0.010763663610405746","0.00018785408230955194","0.03335713184430378"
"146","0.01073531382183596","0.00019796262073106457","0.029441555590119454"
"147","0.01012541719970544","0.00019541370391365143","0.024454149698869866"
"148","0.011726398982308312","0.0002013930568596834","0.030514350482909167"
"149","0.01111629570860782","0.00019136221455689007","0.03623522461375102"
"150","0.010256547331741637","0.0001839434526879399","0.03676096831888804"
"151","0.010387497146535172","0.00018692346940305527","0.03434735301208716"
"152","0.01091406666278497","0.00020326704837358918","0.02727070436161334"
"153","0.011433148659263164","0.00019030146292438498","0.02946686032155153"
"154","0.010453093676733522","0.00020015463732160662","0.022580136494968147"
"155","0.01075538505463965","0.0001909779217314307","0.036823089606150466"
"156","0.012230912209220086","0.00019676133081475108","0.029916980880408776"
"157","0.010424654283442232","0.00019749049732248802","0.029044458368061087"
"158","0.010133846885072711","0.0001896160179210549","0.02511449317132232"
"159","0.01099529566589525","0.0001989023010285136","0.0280378872098554"
"160","0.0109598239576669","0.0001860438430311813","0.027303344821070993"
"161","0.009973000010173691","0.0002014097643761017","0.030807163896199263"
"162","0.009586577460774966","0.0001996678379596686","0.024741903133333226"
"163","0.01193396096436447","0.00020139319491228067","0.026716442897792573"
"164","0.010377833812909852","0.00020232285439861005","0.030446317884748025"
"165","0.010605047365768838","0.00020382614924024966","0.025826283697874385"
"166","0.010226475931043259","0.00019725886504027738","0.022774654448038084"
"167","0.01003403193985803","0.00019531252575019973","0.03273840468328432"
"168","0.011614558942131613","0.00019153639939112463","0.0342282234625204"
"169","0.01079030487385683","0.00019682720038843583","0.03524525495612589"
"170","0.007255204573283024","0.00018576304871570178","0.018876689391401934"
"171","0.007528976017572996","0.0002027879870849472","0.02160496533148531"
"172","0.0104720642643127","0.000195154324841743","0.02207076173502041"
"173","0.012936467484881984","0.00019794282326377328","0.027701075589547458"
"174","0.012904481745593586","0.0001883743622657517","0.03572381622793634"
"175","0.012744821117686489","0.00019668590142858994","0.03048058533023111"
"176","0.010160506363320616","0.00018897004527089557","0.02441411266000263"
"177","0.010998041757715248","0.00018915559982113223","0.02154429047038778"
"178","0.008868373963140105","0.00020270376701398264","0.018639156007881585"
"179","0.008620690016306259","0.00018646330146283825","0.024199313078425034"
"180","0.011512476231109977","0.00020090440016937944","0.037871039693361835"
"181","0.012000785250936667","0.00018881564525008687","0.025600617113110992"
"182","0.010510595037636272","0.00020625624048434423","0.024418395151545494"
"183","0.011758751896575359","0.000191549026142382","0.03073864682810818"
"184","0.010821726580218896","0.00020218475080492659","0.03347998503844182"
"185","0.010413307563461411","0.0001903702398650486","0.02495825045577332"
"186","0.010916141258088784","0.00019697861056655705","0.024878610543141635"
"187","0.012302916446346953","0.0002017010770483181","0.03283886270535754"
"188","0.011065284594511064","0.00019941012493961846","0.02587577586559112"
"189","0.01284382849451093","0.00019039884011435963","0.03868637212054688"
"190","0.011018134789533323","0.0001801321823288176","0.03118622164195079"
"191","0.009629217944704853","0.00020290230427000454","0.025197021186910747"
"192","0.010522771959376459","0.0001962007272626907","0.042317925624538545"
"193","0.008179251665164042","0.00019534437753397673","0.025673106586139856"
"194","0.011622618268658052","0.00020318416053085632","0.031207254517618424"
"195","0.00873041292512371","0.00019456647863545155","0.02756966045354858"
"196","0.009198088941010183","0.00019945174836191897","0.02750647697686783"
"197","0.009964712200755505","0.00020124485848520035","0.022543041876811096"
"198","0.010735591044398437","0.00018636694803818315","0.030267695451846852"
"199","0.009244920936808098","0.00018132716297457555","0.027429963781504862"

==> sections/figures/ns300_new.csv <==
"Step","gamma: 0.95 - q/td_loss","gamma: 0.95 - q/td_loss__MIN","gamma: 0.95 - q/td_loss__MAX"
"0","0.07759799321566216","0.041111682343638094","0.12584298642855804"
"1","0.0752856438721124","0.04403685751153225","0.14298696830920202"
"2","0.06301889447664313","0.03429609438825582","0.11001288024572205"
"3","0.05975625219467949","0.026760538703556935","0.1164978585438214"
"4","0.05270379591405748","0.01639315603153221","0.10288810539849415"
"5","0.04389132405031428","0.00841540559149656","0.07941594303986822"
"6","0.043078828694362706","0.006248798902137496","0.08096522906593821"
"7","0.04065787057991133","0.0021561335367907036","0.08199190290394788"
"8","0.036007203815159275","0.0042398949142322465","0.0928740872201432"
"9","0.036222140980597006","0.00019729106382180387","0.09547236813931644"
"10","0.029128390338891745","0.0002032209208014079","0.0760592459245598"
"11","0.027509187071530123","0.0002071754454474709","0.0736550068607658"
"12","0.026393664057859305","0.00018968118632374187","0.07813072488766037"
"13","0.028530027667876573","0.0022342980951967676","0.07382842687916374"
"14","0.027664740797029186","0.0001953743723818114","0.07422363631904517"
"15","0.02464332552836502","0.00019921349548556472","0.05732299199370036"
"16","0.023304374557041777","0.00018880117571117014","0.06464456847817453"
"17","0.020660973612459686","0.00019757655142835882","0.054592511731020074"
"18","0.023083705387346366","0.00019489529202418456","0.06237507893737669"
"19","0.021227774518519392","0.00018954708800315203","0.06337854264140742"
"20","0.019609220797883832","0.0002019185146308271","0.0622969179871803"
"21","0.020166479393474497","0.00019209426966853955","0.05331454850566415"
"22","0.018473894108891234","0.0001896809640433859","0.04690050153165473"
"23","0.01779659727779255","0.0001955446390921455","0.038984413906602455"
"24","0.01905672174935353","0.00019812760715766747","0.06393267361030155"
"25","0.01859946892656248","0.00019393292261869397","0.05033282215123774"
"26","0.0181968237883187","0.000196445646444587","0.04278370778384727"
"27","0.020143518337108875","0.00019096202237670613","0.05272073082150397"
"28","0.018736262850621212","0.00018894761175142596","0.04995168798228566"
"29","0.01716879159526224","0.00020282871833359468","0.0438946538317713"
"30","0.01664179792346787","0.00019359720669852784","0.05353235499101801"
"31","0.018555353446741547","0.00019129758230014167","0.047483133206075674"
"32","0.015459397346560325","0.00018617026966296236","0.0528526000903232"
"33","0.01467140764483959","0.00019343722688238617","0.04088289196755101"
"34","0.013809648933668128","0.00019523906748073998","0.03255420311928366"
"35","0.0138127418624655","0.00019321867053447028","0.034437864946053276"
"36","0.012349038976507949","0.00019137748349148207","0.03747421416935236"
"37","0.013888997842757525","0.00018895180172943563","0.04630619963625498"
"38","0.013654421102939495","0.0002010505328055759","0.033014952607827545"
"39","0.012431494678265539","0.00019211044665691854","0.03334970023503887"
"40","0.014255524962487439","0.00019330484031204373","0.03399863306128682"
"41","0.013924586588697715","0.00019470914265103285","0.037305871845680585"
"42","0.014448280981500658","0.00018878326870042968","0.036006372043294974"
"43","0.011735821321866725","0.00018951356127368726","0.0376001696279897"
"44","0.01485705058479978","0.00019411592921144007","0.03367043505747174"
"45","0.011814122900152593","0.0001948675434091773","0.033371658785331174"
"46","0.012519198049819134","0.00019211481944595023","0.029330618393203303"
"47","0.01352973745627829","0.00018700283568855367","0.04007721204112599"
"48","0.012729396578998822","0.0001884929372274876","0.035255838392952224"
"49","0.010853685937921081","0.00019020835763380813","0.03228722005683436"
"50","0.013475821428036142","0.00019702906816075592","0.03875078885843881"
"51","0.010716123114044879","0.00019702212791955243","0.026073788479465815"
"52","0.013009902767106715","0.00019244996242809948","0.0412700711937163"
"53","0.01256943216074827","0.00019004028545316012","0.041593662044258156"
"54","0.012444366413160378","0.0001937126117059895","0.0447390696291698"
"55","0.01204069416482444","0.00019598969757602438","0.03589591520002635"
"56","0.011728689300245208","0.00019568633781444112","0.0318980516340859"
"57","0.01226770827058319","0.0001796267104275443","0.03653278274823563"
"58","0.011904982365551809","0.00018719343227125457","0.030291479796022"
"59","0.011074907769160505","0.0001947784748649825","0.0349639856402977"
"60","0.011147443584461302","0.0002006993121155997","0.03734951110364171"
"61","0.011629594860081095","0.00018840937565470226","0.033078957655533064"
"62","0.00959958412002915","0.00019649647494672873","0.029415188107996624"
"63","0.010243235033564595","0.0001893844772416941","0.02930187589666154"
"64","0.011531489998208374","0.00019400209539139205","0.033430254194898736"
"65","0.010171093778803913","0.00019358956770459168","0.037566864969813804"
"66","0.011735443025127749","0.00020535964528663715","0.03258672327280459"
"67","0.011659260209028282","0.00020209995604162563","0.03124837923337856"
"68","0.01074848963785759","0.00019491251790761213","0.03535039788431262"
"69","0.011533077533917325","0.00019119603901901806","0.02951434119263477"
"70","0.009547411151092651","0.0001904121960616529","0.02470914713558407"
"71","0.011328986401542843","0.0001953894001659189","0.03864332662424145"
"72","0.010521373249903493","0.00019499077230896334","0.02798997143279347"
"73","0.010319657914660652","0.0001951768698735672","0.03047917192702241"
"74","0.010422195126120696","0.00019092660425154174","0.026464858609214218"
"75","0.011193541564346298","0.00019255090959581587","0.03219930399819819"
"76","0.010408248888879883","0.00019434699323864956","0.023294657166394856"
"77","0.011123978391677582","0.0001917425106626722","0.02400806526537251"
"78","0.009900488671195362","0.00019313563304846273","0.02885993917890083"
"79","0.011385836114135283","0.00018672025182471888","0.030730273708670267"
"80","0.008503363705231996","0.00019039707789095668","0.0312527125740001"
"81","0.009320541627774539","0.0001982373327914659","0.03157110632387678"
"82","0.008536201593177476","0.00019532698219388716","0.023037389853079137"
"83","0.010624403334042647","0.00019832476306986177","0.04065265367358762"
"84","0.010152413415791624","0.00018941491544529235","0.039268674028837366"
"85","0.010435947508754765","0.0001927699772507269","0.027593676806081612"
"86","0.010091693977824709","0.00019196551085110217","0.02571472410038812"
"87","0.008724811128711086","0.00019617764466072274","0.02354253092756761"
"88","0.009804679983498264","0.00019258612219309152","0.027143271140648153"
"89","0.01015604485569974","0.00019840012339725143","0.029143600962755947"
"90","0.009772984324237307","0.00019006974310050863","0.02255389733446672"
"91","0.008863269289284017","0.00019141472745650686","0.022390410776995363"
"92","0.008735291532269743","0.00020236848129291264","0.021014555471759972"
"93","0.008856564432780809","0.00019120050473672926","0.023079559235447064"
"94","0.009968079330235361","0.00018097562502510038","0.028937124675610958"
"95","0.009642460576632771","0.00018840855905605976","0.026514701204448973"
"96","0.006655470422026964","0.00018755969263955835","0.016581948698556368"
"97","0.009018148129747132","0.0001955501301086015","0.027988778750563745"
"98","0.009568728514552139","0.00019496530965454518","0.02799303968243278"
"99","0.008687810525432573","0.000200058146323849","0.02263732733206383"
"100","0.009735751181779512","0.0001870647799379007","0.02690586241445131"
"101","0.008733025917738859","0.00019261677678978427","0.0255042921454041"
"102","0.01153390414416995","0.0001915223016791812","0.029337068323820718"
"103","0.009324555553539135","0.00019445243102354781","0.025362534262204736"
"104","0.0101124439940616","0.00018525284721148156","0.029367488167415613"
"105","0.008799796345140698","0.00019037390597396726","0.021111988821453473"
"106","0.009414529726791037","0.00019493891688346056","0.02505976314076118"
"107","0.010254167191364122","0.00019550247695359","0.028323577526843256"
"108","0.008804004405664374","0.00018514034386220835","0.0237135784163517"
"109","0.009407701944742221","0.0001922061251333956","0.025412841167903516"
"110","0.009511715667429798","0.00019252500929281804","0.022700022071953204"
"111","0.008385241142289269","0.00019132445218849665","0.022883043583661264"
"112","0.008582297579489227","0.00019727915998014203","0.024708412505970744"
"113","0.007899234613916183","0.00018751073828804281","0.02317248731683766"
"114","0.009891212877014211","0.00018913464741160494","0.03020139138098325"
"115","0.008299039423180865","0.00019102608929985143","0.01972952150639819"
"116","0.009506534604423585","0.00018595459747619837","0.024750739451504168"
"117","0.008385486492681995","0.0001889411972047496","0.018891088987207705"
"118","0.009387105426465297","0.00019168414650689954","0.024125669899200012"
"119","0.008891607293028424","0.00019874064180463338","0.025659110117832958"
"120","0.008153108337120386","0.0001927192191039688","0.027395068161805997"
"121","0.009219584347991734","0.00019965605888644047","0.028407762332295916"
"122","0.009744071467820328","0.00019061693862489857","0.03500412403624643"
"123","0.007736271865031971","0.0002042386139955098","0.019747871262906943"
"124","0.009157942348036453","0.0001907164971274851","0.018863311991773258"
"125","0.010301944382163974","0.00019633324703969733","0.028800756339071504"
"126","0.009114286455313448","0.0001965051472544412","0.031340266842440914"
"127","0.006504990529126638","0.0001930759099290613","0.023007061858968645"
"128","0.00952960802543528","0.00019816973713439947","0.026086324014506865"
"129","0.009610145093090347","0.00020070476619069637","0.025388269193383117"
"130","0.009316400380477388","0.00018792049171287542","0.02936306269667476"
"131","0.008692037241142942","0.000178346284683324","0.021108874682042877"
"132","0.007058010261424849","0.00019591449542698952","0.02278706181580294"
"133","0.008719584201691482","0.00019203152891732745","0.02602011567732584"
"134","0.007711689854396913","0.00018153824389747898","0.02083620836181629"
"135","0.0072825607255927625","0.0001878232081760833","0.025420127314127187"
"136","0.008676301034549035","0.00019286707445436522","0.032974497695685036"
"137","0.008676734010614223","0.00018198822332076792","0.021404388255758793"
"138","0.0072481075958953","0.0001952814502887516","0.022055266505504625"
"139","0.00783896600786237","0.0001943000761022844","0.02276757828077568"
"140","0.008686269099030423","0.00019761509751122742","0.026691664986974527"
"141","0.007436425649143275","0.00019535553488633846","0.02365824754884078"
"142","0.00836035841618851","0.00019225719412299994","0.020281328182572684"
"143","0.009157215628528805","0.00019170729320615038","0.02773458953900428"
"144","0.008877853627336079","0.00018933375087312702","0.026723240109321963"
"145","0.008837345858155567","0.00018893832583859212","0.02124164023022794"
"146","0.00881766987869266","0.00019239411676239815","0.030651220559409012"
"147","0.008407992140937248","0.00019450939147824312","0.02164796289919478"
"148","0.007956002997553483","0.00019374873226202024","0.02260061712696974"
"149","0.009338159627265714","0.00019759201060746848","0.02522649341629255"
"150","0.008427831257278143","0.00019071156435760536","0.021780764687914234"
"151","0.007066754499935081","0.00018339206901536492","0.02262364294028246"
"152","0.007875118936139102","0.0001906231763853957","0.027082085206706078"
"153","0.007774391590852326","0.00019226152686856098","0.021675925255459725"
"154","0.008340116001119134","0.00019903418900080733","0.025177722339400594"
"155","0.00794596873944082","0.0001988908924044624","0.02296396429644498"
"156","0.008485706764270356","0.00018545521241532373","0.023235477748066953"
"157","0.007496896640390447","0.00019684364134600282","0.026492053921724993"
"158","0.008652027156687225","0.00019451296906105008","0.026791030389715514"
"159","0.008948882727207088","0.00019600940934698713","0.02670589601812343"
"160","0.008456776767068169","0.00018806067453980125","0.023260572677915127"
"161","0.010399127002031897","0.00018593540460998655","0.02389942010151039"
"162","0.008317645072665397","0.0001938217324753424","0.021076943143647706"
"163","0.008641244965254407","0.00019102571435412422","0.02135488098835092"
"164","0.008551579161628976","0.0001924606961997853","0.023195759488925084"
"165","0.008090863811910839","0.0001943168900536726","0.019695380504160403"
"166","0.007550550541894177","0.00019848219291826043","0.020470469698614102"
"167","0.007913496258769498","0.00019730415111733515","0.024349310490456147"
"168","0.008279019276636686","0.00018703364017945575","0.024751375297897282"
"169","0.008302175570691381","0.00019507722712599454","0.025858943896386207"
"170","0.008844411042978291","0.00019755491609583072","0.024721177671097234"
"171","0.008268326960515849","0.00019998984203510256","0.017934456896858648"
"172","0.007816228806612445","0.00019284114252470454","0.02069449022825408"
"173","0.00794429189151616","0.00019325144132983495","0.020439235484911927"
"174","0.008969952896185608","0.00018910974702530733","0.032190522771032355"
"175","0.009498698346942148","0.00019673342395004043","0.02296988332065497"
"176","0.009767135307078716","0.00018831118475313557","0.02437346985480637"
"177","0.009916165864542753","0.00019579367505665395","0.032824237447458486"
"178","0.007926858660744204","0.00020121233391269002","0.018705616250511106"
"179","0.0106629646803418","0.0001907922274554988","0.02672491499829894"
"180","0.007985682720674644","0.00019887234123205143","0.029542326762434817"
"181","0.008572761791380334","0.0001916086663723494","0.02326779251818713"
"182","0.008932425304838575","0.0002003900493774719","0.02049740408828176"
"183","0.009925113375791437","0.00019181243124915363","0.02521105961431879"
"184","0.008867541405630645","0.00019638530923941937","0.02722749406608081"
"185","0.009151114049707532","0.00019595241771626153","0.024816796542223005"
"186","0.008951577817253925","0.0001952424919783335","0.021146440509132638"
"187","0.006999825472701305","0.00018289124901325023","0.022693029471948296"
"188","0.007730611599613808","0.0001981435677313305","0.02290604475845878"
"189","0.0076464568589053985","0.00018737675168319597","0.021729589210058655"
"190","0.008379386745869159","0.00018952048553900707","0.022085732119824408"
"191","0.00809574852706232","0.00020121504672171946","0.028212170162998085"
"192","0.007812625827469551","0.00019215329836884772","0.022532262835015127"
"193","0.008794164930872884","0.0001997928750513396","0.024551073607052512"
"194","0.008776760508362751","0.00019941099787424034","0.023028086091024115"
"195","0.008505492219758283","0.0001973922038973657","0.025057712400170774"
"196","0.01008370772197427","0.0001973375121571792","0.026735591969946466"
"197","0.009885612916376362","0.00020123956751808765","0.028371923759709136"
"198","0.009906608297401153","0.0001857688450968016","0.027328511209050898"
"199","0.008194971825159474","0.00018544849276174783","0.02146833144035299"

==> sections/figures/ns400_new.csv <==
"Step","gamma: 0.95 - q/td_loss","gamma: 0.95 - q/td_loss__MIN","gamma: 0.95 - q/td_loss__MAX"
"0","0.07433435152339948","0.041529581055008646","0.1309717426433292"
"1","0.07006049472632578","0.04518967824818792","0.11050833842180605"
"2","0.06492652620819402","0.03735607354003151","0.09793427893573765"
"3","0.05687043168356121","0.022802472583593844","0.08922649911793983"
"4","0.05348731616716228","0.018101151760524146","0.08237025167876923"
"5","0.049460151446115985","0.01839646676077588","0.07345712093571476"
"6","0.04500114852690885","0.006753482410547141","0.07085693232277084"
"7","0.04483277093477657","0.004125755964008792","0.08686248781851733"
"8","0.03864701246589912","0.0027776991422285868","0.06041732109260531"
"9","0.03597919440058114","0.0007502581097640372","0.05460009303889488"
"10","0.03769216761715386","0.0022068934666686804","0.07240617799835296"
"11","0.033906079872137174","0.0007222562395375076","0.06568370205140328"
"12","0.03186083348470945","0.0007319427452282663","0.05678217240006292"
"13","0.02912454289128506","0.0007340789036413866","0.05803806134279718"
"14","0.030812648253527298","0.0007431459550844453","0.05643294908550451"
"15","0.0264413804831083","0.00020022870413161708","0.065959392011093"
"16","0.024956099323268408","0.00020190967403272122","0.044417460426940766"
"17","0.024340694500343554","0.00020254733069206585","0.053681031007733276"
"18","0.023340477732785723","0.0007218699831104178","0.052537135164629344"
"19","0.02538540958176857","0.00018704476669083946","0.04990898765444943"
"20","0.023011269027093724","0.0001976008976687786","0.047694495789916844"
"21","0.022173658455125547","0.00020543631403980336","0.04008296976008216"
"22","0.02091895673360835","0.00018815701249383753","0.04166467138925196"
"23","0.020560192542197424","0.00020223183821178715","0.04608409867452996"
"24","0.01735028318345729","0.00019874607769030978","0.044964068824788976"
"25","0.016925750550984907","0.00019386855303468636","0.05426180510999673"
"26","0.0190377291665812","0.0007220687645467803","0.03838145950759056"
"27","0.020082082420441353","0.00020100570199773994","0.03948939154524036"
"28","0.017406973273611757","0.00020214674322390424","0.04089615865131169"
"29","0.01820431173494145","0.00019821593031107675","0.04824652012192027"
"30","0.01770485048021174","0.00019749894754598652","0.03566817067914354"
"31","0.017332369629941433","0.0001933185208245627","0.04151027761666642"
"32","0.018044516207302262","0.00018799718050379864","0.03877270100441568"
"33","0.015481234457083104","0.00019452046911057282","0.03692287989040957"
"34","0.01706360364994443","0.00019510417531217573","0.041453119703402194"
"35","0.015754792559740206","0.00019918092796885375","0.0385446559270105"
"36","0.016852080939221754","0.0001981335082739116","0.03904134037766443"
"37","0.015088604530708255","0.00020421643987824457","0.032877659933481705"
"38","0.015828655449333675","0.00019762524026157376","0.03342488956044147"
"39","0.013518650428944467","0.00019682944752687424","0.03296809268309328"
"40","0.014761881815000552","0.00020985412815375992","0.03740808411788387"
"41","0.01220337125970305","0.00019399989752775756","0.043112073950563816"
"42","0.01265762898105929","0.00019688674784270891","0.03296841596212548"
"43","0.013826698908303755","0.0001917639169623183","0.032891818560682864"
"44","0.014769294440382174","0.00019189041007144756","0.03625243351314508"
"45","0.015279670067528886","0.0001979491848931858","0.044056181084825966"
"46","0.014881167798789102","0.00019107923700882736","0.03258546626452129"
"47","0.012612797717896366","0.00018960184462430682","0.02917628908709776"
"48","0.013267579586543687","0.00019497544115460756","0.02474881682006632"
"49","0.013934215016352326","0.0001926714276906793","0.02984401527135678"
"50","0.014331990102842782","0.00019236313989246475","0.030609898924875468"
"51","0.012167664978781164","0.00019891077360779716","0.02546290080969308"
"52","0.012191621036909139","0.0002011525646339324","0.039775253949139874"
"53","0.012087860365931355","0.0001955122654154281","0.025511014171906553"
"54","0.012751040627970176","0.00019433999352563887","0.032021048401982624"
"55","0.012005308192162428","0.00019634909957382918","0.030428557878695563"
"56","0.010493784655975644","0.00018984671893313543","0.026790750907045704"
"57","0.012027736593622669","0.00018989201684982242","0.03253626289035015"
"58","0.012187541561968714","0.00019210823958478755","0.031802301705139396"
"59","0.013898323942697719","0.00019594865666789675","0.03148531024691943"
"60","0.010841241780487","0.00019686008488867688","0.02075740620932708"
"61","0.014476280633036182","0.0001920027811776702","0.033638891500152555"
"62","0.011720602996748776","0.0001990602795551401","0.03077428120930722"
"63","0.012382212944100147","0.00019723525802671897","0.030877593144345853"
"64","0.01129884025171047","0.0001966819257651926","0.031466880645800215"
"65","0.010752652139112069","0.0001934477945866747","0.023556695008329437"
"66","0.011789271709633498","0.00019012594377094543","0.023835639012837456"
"67","0.012422780345137826","0.0002006818320573089","0.02336112087456084"
"68","0.008953597342388427","0.00019721887438306696","0.01921034472600884"
"69","0.010655344742657832","0.00019706263136486706","0.024187005872188787"
"70","0.011170622208703546","0.00019481557480907706","0.027969256634082847"
"71","0.01141167493636159","0.00019715097581640852","0.021607584529329208"
"72","0.0100316187299359","0.00020305339284163102","0.021916686689144108"
"73","0.010632207250352315","0.0001901531022959141","0.02792912426513588"
"74","0.011531680446334939","0.00019218142573464972","0.02840327617990582"
"75","0.011472148329116628","0.00019670543479031652","0.026115388973431353"
"76","0.011938980692994735","0.00020320693338622827","0.03004439120166531"
"77","0.011291610436030787","0.00019091978500973997","0.035695050021037414"
"78","0.010086984458967396","0.00019371249261007734","0.022114342547796963"
"79","0.01140607009547971","0.00019113834954112373","0.0236579429006575"
"80","0.010756217089094577","0.00018857998542750508","0.02397475919020879"
"81","0.01278931444376929","0.00019460601978049194","0.03058777159733992"
"82","0.010210919872549256","0.00019060644607518835","0.024014545564696954"
"83","0.010370791308390113","0.00019116277648031644","0.02467573719671632"
"84","0.01114256499782296","0.0001923654278126162","0.02668980067481936"
"85","0.01149326642675852","0.00019484522004031276","0.023509099080902148"
"86","0.010494171599221582","0.0001954898399983474","0.03243504991836828"
"87","0.010070835891986606","0.00019300970545479027","0.022386504225973932"
"88","0.010252505615836143","0.00019603462905175395","0.032529965930101684"
"89","0.009715706166441782","0.00020126721949398994","0.01957449697517951"
"90","0.010715317388935882","0.00019086421667800804","0.022440435449654884"
"91","0.008404827418371348","0.000193391263010222","0.016858079680387675"
"92","0.010179551463758842","0.00019968694951094995","0.02723205020412456"
"93","0.009882660267184753","0.00020297731836091594","0.02463115493536695"
"94","0.009804917760279534","0.00019558691012557333","0.020517120729924846"
"95","0.011067185623220796","0.00019072068501839522","0.023059713166060668"
"96","0.00927306284289129","0.00019649137629790324","0.018633464833934677"
"97","0.0100548099230774","0.00018537910784625116","0.023801772971905534"
"98","0.01086623699100981","0.0001923904731031155","0.026162792875994365"
"99","0.00993186311984669","0.00018938044934845767","0.024614984267237502"
"100","0.010807094297331921","0.0001844797493454481","0.030843626282960925"
"101","0.010933290040835894","0.0001939505247451553","0.022366745639609883"
"102","0.010273023564135071","0.00019047864182935228","0.020549373816508423"
"103","0.00851069031759938","0.0001979457514584914","0.021764223784272545"
"104","0.010169409189980955","0.00018590855670220583","0.024826137805064284"
"105","0.009349120537591408","0.00019343016531119366","0.022852882265203153"
"106","0.009806596893668711","0.0001872909695962905","0.021279470567571596"
"107","0.010333802588110145","0.00020023771255388932","0.022572632555888074"
"108","0.009027380607881235","0.0001995606646449523","0.017626808288780958"
"109","0.010240286189309968","0.000189048337164035","0.02508611397486883"
"110","0.00959911169913993","0.0001925269328331861","0.02697063067536797"
"111","0.00972905575015974","0.00019124018010057274","0.02258685448391308"
"112","0.008707259010130423","0.00019328633177127861","0.02176068604476903"
"113","0.0100467798415104","0.00019792689336045453","0.02313894204417331"
"114","0.01056907819342033","0.00019230038156015347","0.028789868513631956"
"115","0.009228697776399071","0.0001936168145932878","0.02081160384127551"
"116","0.009958340648849656","0.00018901782017287768","0.026310106893136384"
"117","0.011576757083313124","0.0001875228444185166","0.02613838645256149"
"118","0.011316487431918609","0.00019583541799478315","0.024101827300398466"
"119","0.0075903185867733395","0.00019891714071964626","0.02267254466190202"
"120","0.009731739193432211","0.00019207365620696422","0.02223151920427611"
"121","0.008794779175375283","0.00019916097197232073","0.021316328158104813"
"122","0.011290065558552552","0.00019690353846721725","0.02392635080546389"
"123","0.010832463571850099","0.00019790763288097483","0.027088819905424555"
"124","0.009894838952239592","0.0001935007460085865","0.017346616252814733"
"125","0.0103679331697389","0.00019607178675620437","0.02425024406936533"
"126","0.009136886821914185","0.00019499945092624866","0.02175337855407371"
"127","0.01040397884788985","0.0001972012990273209","0.027825864027472086"
"128","0.008857913746446632","0.0001946791193549717","0.020825917235231223"
"129","0.009919183527904187","0.00019908074445772897","0.02651358942934463"
"130","0.010101393204987173","0.00019174246324490162","0.02562829064219139"
"131","0.010196917593165912","0.0001911045941488188","0.03323790383995054"
"132","0.008477774322954136","0.00019477391739945008","0.02112689576476392"
"133","0.009247127731395934","0.00019306569586173412","0.02606664011086814"
"134","0.009300361212203567","0.0001899099558470887","0.019266647251017066"
"135","0.009413786195335372","0.0001812888118032157","0.0267321313018494"
"136","0.009272293588420109","0.00019567194787549418","0.01919241714504509"
"137","0.007884531435619168","0.000186718869875791","0.01844468923281185"
"138","0.00891003226249725","0.00019398613413594332","0.024078676967754068"
"139","0.008941952486767104","0.00019151955903377359","0.025286916593314997"
"140","0.00999091589412034","0.00020000735911244357","0.02223873118809524"
"141","0.009751458207165687","0.00019693947705898878","0.029140294306461974"
"142","0.011471439965051865","0.0001951310729859373","0.028308264606079634"
"143","0.009445596740404377","0.00019562577861712176","0.025337014852064074"
"144","0.01104785650999514","0.0001966331386035668","0.024752401439343572"
"145","0.009026897324193402","0.00019113587707050188","0.02298230094430996"
"146","0.010625814890976661","0.0001933917641559375","0.02264858181132448"
"147","0.009102471407049935","0.00019774455735042818","0.023778260129746084"
"148","0.009808062675384293","0.0001880786336225007","0.02082470724566946"
"149","0.009580828799200983","0.00020247552475414143","0.020872993210197425"
"150","0.008528392181196779","0.00019462404607056456","0.023432786769990593"
"151","0.010505025760619147","0.00019228547946311628","0.02441553425660004"
"152","0.010195559331558673","0.00018848304186381206","0.02747264453777089"
"153","0.010139213553779112","0.00018181927529100608","0.023594085008282827"
"154","0.009684460123946033","0.0001977577078851268","0.031081887273708288"
"155","0.009792406042113917","0.00019760454276675137","0.02414713627949036"
"156","0.010368319556757426","0.00019122375192775112","0.025010309098632527"
"157","0.009812503114564119","0.00019051295449078935","0.022551279330093425"
"158","0.008747343375348975","0.00019529788222043658","0.021317844617593135"
"159","0.008513715596484398","0.00019370387345161557","0.02205094482972041"
"160","0.009391339617996614","0.0002008084387430829","0.02221889998166477"
"161","0.011053925959349165","0.00020007194474106434","0.0354597073657595"
"162","0.008913953099036413","0.00019135480260697846","0.023679563304508457"
"163","0.009417943048480154","0.00020048046883908936","0.02206847776118234"
"164","0.00922271189842703","0.0001996234303908166","0.023285039358861788"
"165","0.010060937045903292","0.00019470292697278005","0.02422911642663228"
"166","0.009817107100232609","0.00019421745365784","0.03064238804305546"
"167","0.009121918623207593","0.00019528916908075243","0.026916568516201705"
"168","0.009522880535584593","0.0001886145554826676","0.035248254780055624"
"169","0.008730378714550274","0.00019320724197442526","0.024675673821104967"
"170","0.008801209375812075","0.00018690211972423936","0.03219966979896001"
"171","0.009967885452430823","0.0001980036239990797","0.029082863164331115"
"172","0.008857247891595057","0.0001957306566922153","0.03082001352751813"
"173","0.008736481305854155","0.0001928939639095222","0.01889573753768363"
"174","0.009549480317208375","0.00019316386938806923","0.030787916408343302"
"175","0.008395593919040668","0.00019108389213894162","0.028863673919247136"
"176","0.008205760136493049","0.00019285500118803648","0.017652408718338702"
"177","0.007526722151627685","0.00019379543735496615","0.01726952162454647"
"178","0.009121878532672701","0.00018975667460469415","0.02038795116226863"
"179","0.009299771024101965","0.0001918772266532483","0.02349579240813534"
"180","0.009338371300252668","0.00019925649233556227","0.028684400226028202"
"181","0.009699037356004725","0.00019497383199967383","0.03212014135007581"
"182","0.008281691705593477","0.00019541028611734935","0.021243693232505773"
"183","0.008100820023462556","0.00019747031089908433","0.019520060854143498"
"184","0.007747758886754344","0.00019646184796058664","0.022562434493318136"
"185","0.007112395671336256","0.00019710585942838956","0.01496694757068143"
"186","0.007816845698660849","0.0001835132714797183","0.014998682781658333"
"187","0.008569461898005027","0.00019164924394897819","0.019498093248213402"
"188","0.00867199993579624","0.00019676939243251773","0.020904374196408462"
"189","0.009168074770511282","0.00018897651622276515","0.02764568718263821"
"190","0.007274294404448177","0.00018680228847245178","0.019854654254184943"
"191","0.006822702830135878","0.0001875066405321543","0.022356195159062203"
"192","0.008057919106677894","0.0001914975284768292","0.02076497717932694"
"193","0.007804351297810491","0.00019528102981754107","0.01801451177872861"
"194","0.008595285318572444","0.00019710640854074556","0.02339097071055756"
"195","0.008772484641944201","0.0001958578144261208","0.020082789683583326"
"196","0.007942054445649886","0.00020190043249647256","0.017109374217948635"
"197","0.008425281663720379","0.00019888586635627585","0.01961085750460811"
"198","0.00942823625844645","0.0001917757107356283","0.021196337215092766"
"199","0.008569951096916354","0.0001883360653253125","0.018615592908081388"

==> sections/figures/ns500_new.csv <==
"Step","gamma: 0.95 - q/td_loss","gamma: 0.95 - q/td_loss__MIN","gamma: 0.95 - q/td_loss__MAX"
"0","0.07614642883270392","0.05024522870385019","0.13968415249900212"
"1","0.07110018193371784","0.041121682151588866","0.11538487419620297"
"2","0.0619134534125005","0.04254723877149513","0.0848885003760211"
"3","0.05610568624895934","0.021850623337967987","0.09486108908616146"
"4","0.052080038545035734","0.029564334099590226","0.08826062557999159"
"5","0.043771029632000115","0.02256489001511161","0.0790656119050094"
"6","0.04078631093014807","0.008683537633307325","0.07425790009970289"
"7","0.03593403447756652","0.010416470020210011","0.06711924690118236"
"8","0.030735636584717008","0.006137436862245562","0.058600761709770195"
"9","0.02892878707744505","0.005587061523286557","0.053231377520608116"
"10","0.028580706029868203","0.004417812246144817","0.053797971486742716"
"11","0.024067824200410787","0.0031747473353973816","0.046310235133399394"
"12","0.02425910616895287","0.0035089621420235","0.04877823188983314"
"13","0.020071631513531935","0.001468494006423721","0.04057599158344344"
"14","0.02113462343490563","0.00292765125239289","0.04324818720237696"
"15","0.021044031027732314","0.0007377525875490822","0.04277539911770759"
"16","0.018332315842513155","0.000723661179767821","0.043554630261961005"
"17","0.016032581916215007","0.00020598634571722068","0.04191072721840158"
"18","0.01718811075257031","0.0014198419190972172","0.03735114065665279"
"19","0.01618067508329369","0.00020658177468028114","0.043121024564914116"
"20","0.015434405074637355","0.000531855120659959","0.0395747706560041"
"21","0.014759538780512721","0.0007551036344252051","0.04728149199978909"
"22","0.014870976296175172","0.00020295176230640733","0.041339179402959655"
"23","0.013477416032867085","0.00019794442718584304","0.036510696279246045"
"24","0.014213729045784631","0.00019475304943990753","0.03576732082763091"
"25","0.01331442964466743","0.0002009142573664663","0.03654474839754527"
"26","0.013248793905130698","0.00019360633035509376","0.03199435525689182"
"27","0.013564461038363262","0.00020538172716148647","0.03871915537623783"
"28","0.012088057698237313","0.00020524982126934595","0.03245906136518998"
"29","0.013078782872819304","0.00020736595705173625","0.04086551526941274"
"30","0.012242633345952821","0.0001924440201970033","0.032842321648499595"
"31","0.011611049165342401","0.00020201013412577732","0.02757649490589576"
"32","0.013363289199485848","0.0001926030883354238","0.035069563996160104"
"33","0.01253878559975909","0.00019482679197072082","0.03158741960075007"
"34","0.01237286548912481","0.0001997933635803524","0.02947468156505568"
"35","0.012815255711146209","0.00019332255173525368","0.031420818069730704"
"36","0.013258767804111579","0.00019322085235435525","0.03341936014983036"
"37","0.01216655235652212","0.00019706489244550372","0.026434734241644383"
"38","0.011922013690504616","0.00019804319846414867","0.03280256774868664"
"39","0.011409785604117328","0.00019257892703666726","0.02571181876235996"
"40","0.012043486390189175","0.0001889433266555563","0.040065604178422747"
"41","0.00969294818665573","0.00019048181773922954","0.021929359658056227"
"42","0.01246270898710693","0.00019794955657904714","0.03009505857971493"
"43","0.011454480438723609","0.00019543038603689496","0.03735748251487504"
"44","0.010718907802802328","0.00019152273038220116","0.02711809868647505"
"45","0.010738870280374317","0.00019592784571056512","0.02787337358400919"
"46","0.012540742846251752","0.00018885257911938928","0.028387641095571684"
"47","0.009841171292541992","0.0001908145986009635","0.01913544190204828"
"48","0.010815225390450453","0.00019051608045219938","0.024718508324580075"
"49","0.011844000282847229","0.00019927172835207141","0.027984414846698294"
"50","0.01310391356527002","0.0001907113831252358","0.028932844750764655"
"51","0.011417211660485625","0.00020152812050263337","0.02645613262145541"
"52","0.011551645302101964","0.00019032400102074796","0.03797822363115719"
"53","0.010810860384470159","0.0001929439682586315","0.022848106521729385"
"54","0.01169206180266209","0.00019538934272683625","0.029833837376398737"
"55","0.01081330839987945","0.00019880156252541286","0.025418531296229275"
"56","0.012414562364515326","0.0001928868174817593","0.026133058524960655"
"57","0.010851333008332523","0.00019108522714281185","0.02857588211474751"
"58","0.011701098754228367","0.00019364388684306184","0.025662920529132955"
"59","0.010696048946456404","0.00019706229277121498","0.025233935402635847"
"60","0.011805114953582848","0.00020071495357892224","0.025397019817539786"
"61","0.012672373381710266","0.00019475602586656118","0.031194493801842832"
"62","0.010735624560779023","0.0001951960230490796","0.025482894166522555"
"63","0.011275031353342325","0.00019977378199423934","0.027128138661357222"
"64","0.011349697541324212","0.00019266337523954284","0.024966654506403545"
"65","0.011286664989625519","0.00019221405601761634","0.03194170089056709"
"66","0.01051773384736363","0.00019381249032255396","0.025529442221180636"
"67","0.011522628864705195","0.0002007464657486558","0.03190083976700225"
"68","0.010217851432564642","0.0001975806835338739","0.02522292280638206"
"69","0.01173842232941533","0.0001950317130633988","0.027794847854601373"
"70","0.01166536941640473","0.00019122658830069425","0.024641441385270295"
"71","0.009679327838184325","0.00019590729678344384","0.023578169855176086"
"72","0.010630753972573908","0.00020164406559082025","0.028462947470459767"
"73","0.009469259435162476","0.00019798240250225584","0.029325417642486494"
"74","0.011052498303479341","0.00019280264818290942","0.02607978120401849"
"75","0.012206483538425733","0.00019600766359160885","0.02591031310011923"
"76","0.009815062076697599","0.0001937505400180803","0.021825961212068236"
"77","0.009211286649425412","0.00019220601217521298","0.018726567156073008"
"78","0.010384248152728585","0.00019254561437068003","0.025079859679903234"
"79","0.011075636147897036","0.00019417484812288058","0.03138273700679962"
"80","0.009393824425007267","0.00019146864078492523","0.02061095864182016"
"81","0.008842947724371589","0.0001902979031254857","0.02400382587001094"
"82","0.011071238347374232","0.00019354467842189283","0.023303653284323426"
"83","0.010405427610963544","0.00019693935247933045","0.02099054959189588"
"84","0.00915591371567714","0.00019252398746863217","0.025648543980201756"
"85","0.010261806466955714","0.00019298648212975414","0.0249766845081861"
"86","0.010178502364339299","0.0001935024469796146","0.03114654238554661"
"87","0.010402087845907512","0.0001898423607692789","0.02593520252372421"
"88","0.009783842158058586","0.0001900466878310442","0.024742098849637077"
"89","0.00984735644465697","0.000197281147079268","0.022392779949392788"
"90","0.009935242944960326","0.0001949890596583596","0.02578309187969419"
"91","0.00928377146830606","0.00019674717702490905","0.024568814929834662"
"92","0.010402607899838165","0.00019941456639941435","0.02251114975160047"
"93","0.010241635190263451","0.00018577042671367132","0.02419998202441218"
"94","0.009611564877253214","0.00019249896735256967","0.022184972174881565"
"95","0.00945837613101987","0.00019265561482658192","0.020996861125872235"
"96","0.00865018544232855","0.0001923552866662241","0.019155860118373006"
"97","0.00807291800093184","0.00018581196047199515","0.020695716239794014"
"98","0.008407509930669271","0.00018882393067907487","0.017307507827555364"
"99","0.00881683139578136","0.00020133291162548336","0.021754364007773582"
"100","0.009539092441018419","0.0001883402220227244","0.022684136074320498"
"101","0.007583883959348435","0.0002009310393742911","0.01676205434683796"
"102","0.009476478939201529","0.00019352876416842","0.022745101651242834"
"103","0.00910610451253473","0.0001966385813665929","0.02254415341869815"
"104","0.00936412645942987","0.000188016444994146","0.031279066803209105"
"105","0.010283182035714985","0.00019410876219579383","0.03282478764167987"
"106","0.008859467611678464","0.0001948562635623253","0.022437013198532856"
"107","0.008227494581563586","0.00019791668881747075","0.01817736667088338"
"108","0.010019713496987975","0.0001899614653594058","0.022136728525654233"
"109","0.009673975116673774","0.0001901267758228632","0.022978719034186405"
"110","0.008880479151077394","0.00019114644855717548","0.024879419844571708"
"111","0.008664209462143064","0.00019396401594042883","0.02189749681440016"
"112","0.008912133036273086","0.00019225052297701606","0.025866224479979636"
"113","0.008460644115722466","0.00019586533865646692","0.02571172433501182"
"114","0.00881329567214805","0.00019261189635799638","0.01727767468749486"
"115","0.008961025542803336","0.00019083870589545405","0.023352668567705574"
"116","0.008371042310772741","0.0001927827468654491","0.022333275471626918"
"117","0.008328542028002863","0.0001854200427016295","0.02080562792244927"
"118","0.008471918424751538","0.00018935846276186606","0.019478566475993532"
"119","0.00909800634926698","0.00020006149027607502","0.022129645948195907"
"120","0.008951501403762064","0.00019388935927482312","0.019790556772195798"
"121","0.00887705855655876","0.00019933611797782718","0.01897191365120452"
"122","0.008816099607096657","0.000191215088536606","0.018947649454280725"
"123","0.008198842258529022","0.00019585287690721426","0.019607955885612566"
"124","0.007739130152470132","0.0001947413092864537","0.024072512097012947"
"125","0.008264418951161511","0.00019585637396320115","0.030755578426686737"
"126","0.008976737088288805","0.0001951571606965469","0.023912459097296626"
"127","0.008918745060855294","0.00019649150084175864","0.024497187524761776"
"128","0.010031385678671016","0.00019401023924811158","0.02433969338373233"
"129","0.009303355428957874","0.00020247678993746106","0.02934425654899257"
"130","0.008271396068879068","0.00018832125861168228","0.02348890867200703"
"131","0.00839375271941359","0.00018532350364656923","0.022124354951786718"
"132","0.008732222313657785","0.00019815638174824904","0.02284068702193192"
"133","0.007330012044147997","0.00019605465026963645","0.023511728656330187"
"134","0.009146680230995137","0.00019039814596873551","0.023848401670286994"
"135","0.00748821973231589","0.0001964042555401473","0.019177891722316556"
"136","0.008107246100669641","0.00019615603473166853","0.019403899918967935"
"137","0.008535751487544506","0.0001912779308438645","0.01743549314744007"
"138","0.008910858207099031","0.00019736655961767962","0.028065199860213077"
"139","0.008292021827359518","0.00019275000167820716","0.01908565371502241"
"140","0.009139664001814415","0.00019635674209939616","0.02491005134135346"
"141","0.007903983254029502","0.00019869380656097345","0.027779453837021944"
"142","0.00915166622977186","0.00019304957783015649","0.020427203917296122"
"143","0.00780901641419327","0.0001942752222043603","0.025880594745220756"
"144","0.009038240775270389","0.00019847720952108442","0.025717602251455002"
"145","0.008175091495141062","0.0001913738281971924","0.016794508462074986"
"146","0.008038667423878609","0.00019478561184560402","0.020232196863610923"
"147","0.008530734273076896","0.0001972930321502471","0.021688182730447227"
"148","0.008741991719682844","0.00019815854371572073","0.022326249848112444"
"149","0.009412153436143425","0.000201675824170535","0.026616238212560338"
"150","0.008124598434865396","0.00019424618409673468","0.023853909959247133"
"151","0.00868866029540732","0.00018654547967214907","0.029128725205592607"
"152","0.007438418022575441","0.00018871310809300283","0.019653127876094984"
"153","0.00884973007051995","0.00019273953263204796","0.03645575088575354"
"154","0.007342195191908036","0.00019743410567932789","0.01678031349122414"
"155","0.008931324133803457","0.00019540621184049102","0.02885568199558514"
"156","0.007518548972588382","0.00018620783568613284","0.019655629710697144"
"157","0.008653773587796792","0.00019408587863487035","0.021668739624298675"
"158","0.007864159157023464","0.0001985535848726366","0.023236963205146774"
"159","0.00800792070724623","0.00018951256274815656","0.024227857735371356"
"160","0.0076433168750572765","0.00019043679346161755","0.02333477218515721"
"161","0.009489881052149042","0.00018728547696010976","0.03162926309730083"
"162","0.007693557498717548","0.0001957758510030812","0.017344921039131954"
"163","0.008642403615942172","0.00019201387704917368","0.018500216588133216"
"164","0.008453831186571809","0.0001945917057182967","0.020911361230744187"
"165","0.0068464242268951245","0.00019709721446698305","0.01772849327421509"
"166","0.007625300633013997","0.00019623581585299373","0.022551949500200577"
"167","0.007566522792826819","0.00019420172347208047","0.01756891286261404"
"168","0.007287558498652527","0.0001923253114971421","0.020606494967573916"
"169","0.008028512455621235","0.00019268637833262246","0.018126744751962343"
"170","0.008127657240281158","0.0001979115247097112","0.024782052459057624"
"171","0.007269533427905315","0.00020009448821348968","0.02565063210358162"
"172","0.0067710780485464705","0.00019248533880509506","0.01892662074980916"
"173","0.0073111842424712775","0.00019413771030655063","0.01395526241582379"
"174","0.0069836048304681335","0.00019278356603803692","0.021810996152955023"
"175","0.00717564778218534","0.00019024229023149048","0.01781236831356864"
"176","0.007205472339710717","0.0001904436333179131","0.019491854069084432"
"177","0.00903880355297512","0.00018203807376627264","0.02533597455110963"
"178","0.008992904444605567","0.00019506981055946118","0.03321726149254821"
"179","0.006672269908079062","0.00019557975945415045","0.015156570830241287"
"180","0.007686837733481787","0.0001912888601730374","0.019473659323605508"
"181","0.007236170795207539","0.00019531726643854988","0.025756632063303513"
"182","0.007453911599757478","0.00019540056854956147","0.019792996678699375"
"183","0.005826415865655768","0.0001906088478013311","0.0175501397943365"
"184","0.006271335201123493","0.00020027713452220176","0.01561716728374886"
"185","0.006703899832906713","0.00019216601465231703","0.017692200914449042"
"186","0.005202463891090639","0.00019612289779158155","0.01600748829701742"
"187","0.007297561743675985","0.000185695897133741","0.02147807670565205"
"188","0.007532806920465448","0.00019919871467218134","0.022172374081822183"
"189","0.007024075393377889","0.00019108110000007626","0.017617572818618036"
"190","0.007839379818231006","0.00019295422792611674","0.023347255896800815"
"191","0.00680751398079218","0.00020008517489092587","0.022518212552676983"
"192","0.00817757877363114","0.00019056598870549312","0.02298305412687763"
"193","0.007876933925098358","0.00018700860596110408","0.021101513699502174"
"194","0.007153068618054872","0.0001975404264801893","0.02033028219237446"
"195","0.0074340045234696","0.00019418081688173114","0.01955524791001518"
"196","0.007619723413641447","0.00019428010446949503","0.020588087945652523"
"197","0.007899247409333772","0.0001969289370610889","0.01882134801414948"
"198","0.006963074324207091","0.00018646685384895913","0.018374334745922382"
"199","0.007380448077313908","0.00018598835708807173","0.019083536062809308"
